Characterization of the equality of weak efficiency and efficiency on convex free disposal hulls

In solving a multi-objective optimization problem by scalarization techniques, solutions to a scalarized problem are, in general, weakly efficient rather than efficient to the original problem. Thus, it is crucial to understand what problem ensures that all weakly efficient solutions are efficient. In this paper, we give a characterization of the equality of the weakly efficient set and the efficient set, provided that the free disposal hull of the domain is convex. By using this characterization, we obtain various mathematical applications. As a practical application, we show that all weakly efficient solutions to a multi-objective LASSO with mild modification are efficient.

==> script.txt <==
set term postscript enh eps color font 'helvetica,24' size 4,4
set size square
set param
set trange [0:1]
set xtics 1
set ytics 1

#### Toy examples ####
set xlabel 'y_1'
set ylabel 'y_2'

#### Example 1
set output 'ex1.eps'
set xrange [-0.1:3.1]
set yrange [-0.1:3.1]

set object 1 polygon from 0,1 to 1,0 to 3,0 to 3,3 to 0,3 to 0,1
set object 1 fc rgb "gray" fillstyle transparent solid .5
set object 2 polygon from 0,1 to 1,0 to 2,1 to 1,2 to 0,1
set object 2 fc rgb "gray" fillstyle solid 1.
set label 1 at 1,1 'Y'
set label 2 at 2,2 'FDH Y'
set label 3 at 0,1.1 offset 1 'p_1'
set label 4 at 1,0   offset 1 'p_2'
set label 5 at 2,1   offset 1 'p_3'
set label 6 at 1,2   offset 1 'p_4'

plot 1-t, t  w l  ls 1  lw 24  lc 6  t 'WMin Y',\
     1-t, t  w l  ls 1  lw 6   lc 1  t 'Min Y',\
     0, 1    w p  ls 7  ps 2   lc 2  t 'Min_{\{1\}} Y',\
     1, 0    w p  ls 7  ps 2   lc 3  t 'Min_{\{2\}} Y'


#### Example 2
set output 'ex2.eps'

set object 1 polygon from 0,1 to 1,0 to 3,0 to 3,3 to 0,3 to 0,1
set object 1 fc rgb "gray" fillstyle transparent solid .5
set object 2 polygon from 0,2 to 0,1 to 1,0 to 2,0 to 0,2
set object 2 fc rgb "gray" fillstyle solid 1.0
set label 1  at .75,.75  'Y'
set label 2  at 2,2  'FDH Y'
set label 3  at 0,2    offset 1  'p_1'
set label 4  at 0,1.1  offset 1  'p_2'
set label 5  at 1,0    offset -2  'p_3'
set label 6  at 2,0    offset 1  'p_4'

plot 1-t, t  w l  ls 1  lw 24  lc 6  t 'WMin Y',\
     0, 1+t  w l  ls 1  lw 24  lc 6  not 'WMin Y',\
     2-t, 0  w l  ls 1  lw 24  lc 6  not 'WMin Y',\
     1-t, t  w l  ls 1  lw 6   lc 1  t 'Min Y',\
     0, 1+t  w l  ls 1  lw 6   lc 2  t 'Min_{\{1\}} Y',\
     2-t, 0  w l  ls 1  lw 6   lc 3  t 'Min_{\{2\}} Y'


#### Example 3
set output 'ex3.eps'
set xrange [-0.2:4.2]
set yrange [-0.2:4.2]

set object 1 polygon from 0,3 to 1,2 to 1,1 to 2,0 to 4,0 to 4,4 to 0,4 to 0,3
set object 1 fc rgb "gray" fillstyle transparent solid .5
set object 2 polygon from 0,3 to 1,2 to 1,1 to 2,0 to 2,3 to 0,3
set object 2 fc rgb "gray" fillstyle solid 1.0
set label 1 at 1.5,1.5 'Y'
set label 2 at 3,2 'FDH Y'
set label 3 at 0,3.1 offset 1 'p_1'
set label 4 at 1,2   offset 1 'p_2'
set label 5 at 1,1.1 offset 1 'p_3'
set label 6 at 2,0   offset 1 'p_4'
set label 7 at 2,3   offset 1 'p_5'

plot t,   3-t  w lp  ls 1  lw 24  lc 6  t 'WMin Y',\
     1,   1+t  w lp  ls 1  lw 24  lc 6  not 'WMin Y',\
     1+t, 1-t  w lp  ls 1  lw 24  lc 6  not 'WMin Y',\
     t,   3-t  w l  ls 1  lw 6  lc 1  t 'Min Y',\
     1+t, 1-t  w l  ls 1  lw 6  lc 1  not 'Min Y',\
     0,   3    w p  ls 7  ps 2  lc 2  t 'Min_{\{1\}} Y',\
     2,   0    w p  ls 7  ps 2  lc 3  t 'Min_{\{2\}} Y'


#### Example 4
set output 'ex4.eps'

set object 1 polygon from 0,3 to 2,2 to 3,0 to 4,0 to 4,4 to 0,4 to 0,3
set object 1 fc rgb "gray" fillstyle transparent solid .5
set object 2 polygon from 0,3 to 2,2 to 3,0 to 3,3 to 0,3
set object 2 fc rgb "gray" fillstyle solid 1.0
set label 1 at 2.5,2.5 'Y'
set label 2 at 3.2,2.5 'FDH Y'
set label 3 at 0,3.1 offset 1 'p_1'
set label 4 at 2,2   offset 1 'p_2'
set label 5 at 3,0   offset 1 'p_3'
set label 6 at 3,3   offset 1 'p_4'
unset label 7

m(t) = t<.5 ? 4*t : 2*t+1

plot m(t), m(1-t)  w l  ls 1  lw 24  lc 6  t 'WMin Y',\
     m(t), m(1-t)  w l  ls 1  lw 6   lc 1  t 'Min Y',\
     0,    3       w p  ls 7  ps 2   lc 2  t 'Min_{\{1\}} Y',\
     3,    0       w p  ls 7  ps 2   lc 3  t 'Min_{\{2\}} Y'

